Clustering with Local Restrictions

We study a family of graph clustering problems where each cluster has to satisfy a certain local requirement. Formally, let $\mu$ be a function on the subsets of vertices of a graph $G$. In the $(\mu,p,q)$-PARTITION problem, the task is to find a partition of the vertices into clusters where each cluster $C$ satisfies the requirements that (1) at most $q$ edges leave $C$ and (2) $\mu(C)\le p$. Our first result shows that if $\mu$ is an {\em arbitrary} polynomial-time computable monotone function, then $(\mu,p,q)$-PARTITION can be solved in time $n^{O(q)}$, i.e., it is polynomial-time solvable {\em for every fixed $q$}. We study in detail three concrete functions $\mu$ (the number of vertices in the cluster, number of nonedges in the cluster, maximum number of non-neighbors a vertex has in the cluster), which correspond to natural clustering problems. For these functions, we show that $(\mu,p,q)$-PARTITION can be solved in time $2^{O(p)}\cdot n^{O(1)}$ and in time $2^{O(q)}\cdot n^{O(1)}$ on $n$-vertex graphs, i.e., the problem is fixed-parameter tractable parameterized by $p$ or by $q$.

==> star.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'star.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{538.57908365bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66198404)%
    \put(0.44937406,0.21848272){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{star.pdf}}%
    \put(0.5016681,0.10082113){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.97275761,0.1923357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.8157647,0.53257932){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_4$}}}%
    \put(0.58021995,0.53257932){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_3$}}}%
    \put(0.34467519,0.53257932){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_2$}}}%
    \put(0.10913043,0.53257932){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{star.pdf}}%
  \end{picture}%
\endgroup%

